A lower bound for the volatility swap in the lognormal SABR model

In the short time to maturity limit it is proved that for the conditionally lognormal SABR model the zero vanna implied volatility is a lower bound for the volatility swap strike. The result is valid for all values of the correlation parameter and is a sharper lower bound than the at-the-money implied volatility for correlation less than or equal to zero.

==> fig1.txt <==
x	y1	y2	y3
-1	0.30310	0.29835	0.29297
-0.9	0.30310	0.29920	0.29433
-0.8	0.30310	0.29999	0.29561
-0.7	0.30310	0.30068	0.29682
-0.6	0.30310	0.30128	0.29794
-0.5	0.30310	0.30179	0.29899
-0.4	0.30310	0.30222	0.29995
-0.3	0.30310	0.30255	0.30083
-0.2	0.30310	0.30281	0.30162
-0.1	0.30310	0.30297	0.30234
0	0.30310	0.30305	0.30297
0.1	0.30310	0.30304	0.30353
0.2	0.30310	0.30293	0.30398
0.3	0.30310	0.30274	0.30436
0.4	0.30310	0.30246	0.30465
0.5	0.30310	0.30208	0.30486
0.6	0.30310	0.30160	0.30495
0.7	0.30310	0.30101	0.30494
0.8	0.30310	0.30033	0.30483
0.9	0.30310	0.29954	0.30462
1	0.30310	0.29865	0.30431

==> fig2.txt <==
x	y1	y2	y3
-1	0.30615	0.29632	0.28602
-0.9	0.30615	0.29806	0.28863
-0.8	0.30615	0.29961	0.29110
-0.7	0.30615	0.30099	0.29344
-0.6	0.30615	0.30223	0.29562
-0.5	0.30615	0.30328	0.29767
-0.4	0.30615	0.30418	0.29957
-0.3	0.30615	0.30490	0.30133
-0.2	0.30615	0.30545	0.30295
-0.1	0.30615	0.30583	0.30442
0	0.30615	0.30605	0.30575
0.1	0.30615	0.30610	0.30693
0.2	0.30615	0.30600	0.30796
0.3	0.30615	0.30570	0.30883
0.4	0.30615	0.30522	0.30952
0.5	0.30615	0.30453	0.31003
0.6	0.30615	0.30364	0.31033
0.7	0.30615	0.30254	0.31044
0.8	0.30615	0.30121	0.31032
0.9	0.30615	0.29960	0.30992
1	0.30615	0.29769	0.30921

==> fig3.txt <==
x	y1	y2	y3
-1	0.312	0.29281	0.28287
-0.9	0.312	0.29624	0.28711
-0.8	0.312	0.29931	0.29101
-0.7	0.312	0.30202	0.29459
-0.6	0.312	0.30438	0.29787
-0.5	0.312	0.30641	0.30085
-0.4	0.312	0.30812	0.30356
-0.3	0.312	0.30951	0.30597
-0.2	0.312	0.31060	0.30811
-0.1	0.312	0.31137	0.30995
0	0.312	0.31182	0.31151
0.1	0.312	0.31196	0.31277
0.2	0.312	0.31177	0.31373
0.3	0.312	0.31123	0.31436
0.4	0.312	0.31036	0.31464
0.5	0.312	0.30909	0.31455
0.6	0.312	0.30740	0.31404
0.7	0.312	0.30526	0.31307
0.8	0.312	0.30262	0.31159
0.9	0.312	0.29942	0.30953
1	0.312	0.29559	0.30683

==> fig4.txt <==
x	y1	y2	y3
-1	0.323511	0.283667	0.266288
-0.9	0.323511	0.290112	0.273787
-0.8	0.323511	0.295794	0.280664
-0.7	0.323511	0.300835	0.287035
-0.6	0.323511	0.305316	0.292956
-0.5	0.323511	0.309260	0.298459
-0.4	0.323511	0.312686	0.303564
-0.3	0.323511	0.315614	0.308283
-0.2	0.323511	0.318061	0.312625
-0.1	0.323511	0.320012	0.316589
0	0.323511	0.321464	0.320159
0.1	0.323511	0.322404	0.323319
0.2	0.323511	0.322817	0.326040
0.3	0.323511	0.322669	0.328287
0.4	0.323511	0.321909	0.330004
0.5	0.323511	0.320458	0.331112
0.6	0.323511	0.318249	0.331504
0.7	0.323511	0.315152	0.331041
0.8	0.323511	0.310945	0.329489
0.9	0.323511	0.305259	0.326452
1	0.323511	0.297362	0.321221
